Detection of Millihertz Quasi-Periodic Oscillations in the X-Ray Binary 1RXS J180408.9$-$342058

Millihertz quasi-periodic oscillations (mHz QPOs) observed in neutron-star low-mass X-ray binaries (NS LMXBs) are generally explained as marginally stable thermonuclear burning on the neutron star surface. We report the discovery of mHz QPOs in an XMM-Newton observation of the transient 1RXS J180408.9$-$342058, during a regular bursting phase of its 2015 outburst. We found significant periodic signals in the March observation, with frequencies in the range $5-8\,\mathrm{mHz}$, superimposed on a strong $\sim1/f$ power-law noise continuum. Neither the QPO signals nor the power-law noise were present during the April observation, which exhibited a $2.5\times$ higher luminosity and had correspondingly more frequent bursts. When present, the QPO signal power decreases during bursts and disappears afterwards, similar to the behaviour in other sources. 1RXS J180408.9$-$342058 is the eighth source known to date that exhibits such QPOs driven by thermonuclear burning. We examine the range of properties of the QPO signals in different sources. Whereas the observed oscillation profile is similar to that predicted by numerical models, the amplitudes are significantly higher, challenging their explanation as originating from marginally stable burning.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
